Decomposition and Adaptive Sampling for Data-Driven Inverse Linear Optimization

This work addresses inverse linear optimization where the goal is to infer the unknown cost vector of a linear program. Specifically, we consider the data-driven setting in which the available data are noisy observations of optimal solutions that correspond to different instances of the linear program. We introduce a new formulation of the problem that, compared to other existing methods, allows the recovery of a less restrictive and generally more appropriate admissible set of cost estimates. It can be shown that this inverse optimization problem yields a finite number of solutions, and we develop an exact two-phase algorithm to determine all such solutions. Moreover, we propose an efficient decomposition algorithm to solve large instances of the problem. The algorithm extends naturally to an online learning environment where it can be used to provide quick updates of the cost estimate as new data becomes available over time. For the online setting, we further develop an effective adaptive sampling strategy that guides the selection of the next samples. The efficacy of the proposed methods is demonstrated in computational experiments involving two applications, customer preference learning and cost estimation for production planning. The results show significant reductions in computation and sampling efforts.

==> Adaptive100.txt <==
	S = 1	S = 100
1	1	1
2	1	1
3	1	1
4	1	1
5	1	1
6	1	1
7	1	0.999
8	1	0.998
9	1	0.999
10	0.999	0.995
11	0.999	0.99
12	0.998	0.984
13	0.998	0.984
14	0.997	0.971
15	0.993	0.961
16	0.993	0.938
17	0.988	0.929
18	0.988	0.915
19	0.977	0.906
20	0.973	0.878
21	0.971	0.87
22	0.969	0.851
23	0.966	0.846
24	0.96	0.835
25	0.954	0.811
26	0.953	0.8
27	0.948	0.786
28	0.947	0.772
29	0.943	0.752
30	0.938	0.727
31	0.934	0.72
32	0.925	0.701
33	0.917	0.688
34	0.915	0.679
35	0.914	0.665
36	0.91	0.636
37	0.906	0.616
38	0.894	0.603
39	0.887	0.595
40	0.885	0.585
41	0.876	0.57
42	0.871	0.567
43	0.863	0.548
44	0.845	0.538
45	0.83	0.531
46	0.83	0.519
47	0.834	0.517
48	0.827	0.509
49	0.824	0.492
50	0.815	0.477
51	0.806	0.485
52	0.803	0.471
53	0.793	0.458
54	0.79	0.444
55	0.782	0.44
56	0.776	0.427
57	0.768	0.414
58	0.766	0.411
59	0.748	0.412
60	0.746	0.398
61	0.747	0.394
62	0.737	0.397
63	0.723	0.394
64	0.718	0.381
65	0.713	0.375
66	0.701	0.369
67	0.697	0.376
68	0.688	0.365
69	0.682	0.363
70	0.681	0.343
71	0.678	0.347
72	0.679	0.335
73	0.672	0.332
74	0.668	0.327
75	0.665	0.33
76	0.664	0.314
77	0.657	0.311
78	0.646	0.305
79	0.641	0.301
80	0.638	0.296
81	0.616	0.278
82	0.612	0.281
83	0.61	0.288
84	0.611	0.286
85	0.607	0.272
86	0.6	0.274
87	0.589	0.268
88	0.587	0.269
89	0.587	0.265
90	0.583	0.255
91	0.58	0.255
92	0.579	0.252
93	0.574	0.249
94	0.572	0.243
95	0.568	0.244
96	0.566	0.246
97	0.569	0.236
98	0.552	0.238
99	0.542	0.244
100	0.535	0.235


==> Adaptive25.txt <==
	S = 1	S = 5	S = 20	S = 50	S = 100
1	1	1	1	0.999	1
2	0.999	0.999	0.996	0.998	0.996
3	0.995	0.988	0.972	0.988	0.963
4	0.981	0.973	0.962	0.959	0.938
5	0.965	0.937	0.908	0.919	0.878
6	0.95	0.9	0.854	0.872	0.819
7	0.935	0.852	0.807	0.859	0.778
8	0.904	0.819	0.751	0.814	0.746
9	0.88	0.804	0.714	0.763	0.685
10	0.857	0.774	0.685	0.733	0.64
11	0.84	0.697	0.632	0.657	0.55
12	0.829	0.66	0.613	0.647	0.494
13	0.803	0.624	0.597	0.561	0.472
14	0.757	0.612	0.546	0.531	0.448
15	0.733	0.557	0.497	0.491	0.44
16	0.694	0.542	0.474	0.466	0.418
17	0.682	0.533	0.465	0.411	0.395
18	0.674	0.474	0.444	0.364	0.367
19	0.672	0.46	0.435	0.355	0.35
20	0.668	0.451	0.4	0.346	0.311
21	0.65	0.429	0.346	0.329	0.279
22	0.632	0.404	0.32	0.298	0.259
23	0.617	0.406	0.312	0.292	0.249
24	0.616	0.392	0.316	0.278	0.243
25	0.601	0.373	0.28	0.271	0.237
26	0.594	0.364	0.267	0.256	0.228
27	0.572	0.35	0.248	0.238	0.228
28	0.556	0.337	0.247	0.24	0.216
29	0.552	0.352	0.239	0.213	0.193
30	0.552	0.35	0.216	0.21	0.19
31	0.554	0.333	0.219	0.213	0.175
32	0.539	0.336	0.217	0.191	0.182
33	0.524	0.315	0.198	0.175	0.168
34	0.515	0.283	0.187	0.171	0.168
35	0.508	0.281	0.177	0.172	0.165
36	0.503	0.267	0.171	0.17	0.159
37	0.496	0.245	0.175	0.158	0.159
38	0.499	0.239	0.163	0.143	0.152
39	0.486	0.238	0.156	0.146	0.135
40	0.446	0.239	0.148	0.141	0.129
41	0.444	0.232	0.136	0.132	0.126
42	0.443	0.233	0.134	0.125	0.118
43	0.438	0.216	0.13	0.113	0.114
44	0.436	0.208	0.126	0.11	0.116
45	0.428	0.208	0.125	0.11	0.115
46	0.426	0.207	0.127	0.111	0.117
47	0.415	0.195	0.117	0.107	0.111
48	0.406	0.193	0.114	0.109	0.1
49	0.396	0.178	0.112	0.105	0.098
50	0.383	0.174	0.108	0.106	0.096
51	0.375	0.164	0.115	0.102	0.094
52	0.37	0.165	0.107	0.098	0.093
53	0.359	0.161	0.098	0.091	0.089
54	0.353	0.159	0.096	0.089	0.089
55	0.34	0.16	0.096	0.086	0.091
56	0.331	0.154	0.089	0.09	0.084
57	0.331	0.149	0.091	0.091	0.084
58	0.332	0.144	0.089	0.087	0.078
59	0.322	0.143	0.088	0.076	0.078
60	0.312	0.143	0.088	0.077	0.073
61	0.307	0.136	0.086	0.076	0.073
62	0.307	0.133	0.082	0.072	0.072
63	0.307	0.132	0.077	0.069	0.068
64	0.307	0.129	0.071	0.066	0.066
65	0.309	0.119	0.071	0.065	0.064
66	0.307	0.116	0.07	0.06	0.057
67	0.306	0.114	0.069	0.059	0.059
68	0.304	0.115	0.07	0.057	0.059
69	0.305	0.115	0.067	0.05	0.057
70	0.293	0.111	0.064	0.047	0.056
71	0.289	0.109	0.058	0.044	0.054
72	0.283	0.101	0.055	0.048	0.047
73	0.28	0.1	0.148	0.047	0.046
74	0.276	0.1	0.051	0.047	0.045
75	0.272	0.101	0.052	0.044	0.045
76	0.268	0.097	0.052	0.044	0.04
77	0.264	0.096	0.048	0.041	0.04
78	0.254	0.095	0.048	0.041	0.04
79	0.247	0.09	0.048	0.038	0.04
80	0.247	0.089	0.047	0.037	0.039
81	0.238	0.087	0.05	0.037	0.039
82	0.232	0.086	0.05	0.035	0.039
83	0.228	0.085	0.049	0.033	0.038
84	0.223	0.085	0.047	0.033	0.035
85	0.221	0.083	0.045	0.033	0.035
86	0.221	0.077	0.044	0.034	0.032
87	0.215	0.077	0.041	0.033	0.031
88	0.21	0.076	0.041	0.033	0.031
89	0.21	0.076	0.041	0.032	0.03
90	0.207	0.073	0.041	0.032	0.03
91	0.199	0.065	0.042	0.03	0.03
92	0.199	0.065	0.041	0.025	0.028
93	0.2	0.065	0.041	0.024	0.027
94	0.199	0.064	0.04	0.025	0.028
95	0.201	0.065	0.039	0.022	0.026
96	0.2	0.064	0.039	0.021	0.025
97	0.197	0.06	0.037	0.025	0.025
98	0.197	0.057	0.033	0.028	0.025
99	0.195	0.055	0.032	0.027	0.022
100	0.195	0.056	0.032	0.025	0.021


==> Adaptive50.txt <==
	S = 1	S = 50
1	1	1
2	1	1
3	1	1
4	0.999	0.998
5	0.998	0.988
6	0.997	0.975
7	0.993	0.944
8	0.989	0.922
9	0.979	0.909
10	0.974	0.894
11	0.962	0.871
12	0.954	0.837
13	0.942	0.817
14	0.927	0.778
15	0.921	0.764
16	0.915	0.726
17	0.909	0.7
18	0.889	0.67
19	0.878	0.642
20	0.876	0.601
21	0.866	0.57
22	0.839	0.561
23	0.834	0.551
24	0.825	0.513
25	0.807	0.501
26	0.805	0.506
27	0.804	0.492
28	0.798	0.477
29	0.788	0.472
30	0.781	0.461
31	0.758	0.444
32	0.751	0.435
33	0.743	0.431
34	0.727	0.416
35	0.724	0.399
36	0.711	0.362
37	0.701	0.346
38	0.692	0.342
39	0.67	0.33
40	0.659	0.322
41	0.659	0.315
42	0.663	0.289
43	0.649	0.282
44	0.62	0.274
45	0.607	0.273
46	0.598	0.269
47	0.592	0.26
48	0.595	0.252
49	0.583	0.234
50	0.567	0.244
51	0.558	0.241
52	0.546	0.235
53	0.537	0.226
54	0.529	0.231
55	0.514	0.222
56	0.51	0.216
57	0.498	0.214
58	0.512	0.206
59	0.505	0.2
60	0.489	0.2
61	0.489	0.213
62	0.486	0.2
63	0.487	0.198
64	0.487	0.193
65	0.464	0.181
66	0.457	0.171
67	0.459	0.161
68	0.454	0.159
69	0.451	0.156
70	0.455	0.153
71	0.454	0.157
72	0.449	0.154
73	0.447	0.15
74	0.438	0.149
75	0.435	0.14
76	0.431	0.14
77	0.428	0.136
78	0.423	0.133
79	0.418	0.131
80	0.417	0.131
81	0.421	0.13
82	0.411	0.133
83	0.404	0.126
84	0.403	0.125
85	0.404	0.124
86	0.403	0.119
87	0.402	0.117
88	0.396	0.112
89	0.391	0.109
90	0.387	0.107
91	0.385	0.108
92	0.385	0.11
93	0.383	0.11
94	0.382	0.104
95	0.366	0.105
96	0.354	0.102
97	0.354	0.1
98	0.354	0.101
99	0.352	0.093
100	0.354	0.093

